Understanding nebular spectra of Type Ia supernovae

In this study, we present one-dimensional, non-local-thermodynamic-equilibrium, radiative transfer simulations (using CMFGEN) in which we introduce micro-clumping at nebular times into two Type Ia supernova ejecta models. We use one sub-Chandrasekhar (sub-M$_{\rm Ch}$) ejecta with 1.02 M$_\odot$ and one M$_{\rm Ch}$ ejecta model with 1.40 M$_\odot$. We introduce clumping factors $f=$0.33,0.25, and 0.10 which are constant throughout the ejecta and compared to the unclumped $f=1.0$ case. We find that clumping is a natural mechanism to reduce the ionization of the ejecta, reducing emission from [Fe III], [Ar III], and [S III] by a factor of a few. For decreasing values of the clumping factor $f$, the [Ca II] $\lambda\lambda$7291,7324 doublet became a dominant cooling line for our M$_{\rm Ch}$ model but still weak in our sub-M$_{\rm Ch}$ model. Strong [Ca II] $\lambda\lambda$7291,7324 indicates non-thermal heating in that region and may constrain explosion modelling. Due to the low abundance of stable nickel, our sub-M$_{\rm Ch}$ model never showed the [Ni II] 1.939 micron diagnostic feature for all clumping values.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
